Primordial Circumstellar Disks in Binary Systems: Evidence for Reduced Lifetimes

We combine the results from several multiplicity surveys of pre-main-sequence stars located in four nearby star-forming regions with Spitzer data from three different Legacy Projects. This allows us to construct a sample of 349 targets, including 125 binaries, which we use to to investigate the effect of companions on the evolution of circumstellar disks. We find that the distribution of projected separations of systems with Spitzer excesses is significantly different (P ~2.4e-5, according to the KS test for binaries with separations < 400 AU) from that of systems lacking evidence for a disk. As expected, systems with projected separations < 40 AU are half as likely to retain at least one disk than are systems with projected separations in the 40-400 AU range. These results represent the first statistically significant evidence for a correlation between binary separation and the presence of an inner disk (r ~ 1 AU). Several factors (e.g., the incompleteness of the census of close binaries, the use of unresolved disk indicators, and projection effects) have previously masked this correlation in smaller samples. We discuss the implications of our findings for circumstellar disk lifetimes and the formation of planets in multiple systems.

==> datafile1.txt <==
Title: Primordial Circumstellar Disks in Binary Systems:  Evidence for Reduced Lifetimes
Authors: Cieza, L. et al.  
Table: Multiplicity and Spitzer data
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
1-   16  A16    ---      Object     Object Name
18-  25  F8.4   deg      Radeg      Right Ascension in decimal degrees (J2000)
27-  34  F8.4   deg      Decdeg     Declination in decimal degrees (J2000)
36-  40  A5     ---      Region     Star-forming region
42-  47  F6.3   arcsec   Sep        ? Angular separation in arcseconds
49-  53  A5     ---      Reference  Reference for multiplicity survey
55-  62  E8.2   mJy      F3.6       IRAC 3.6 micron flux
64-  71  E8.2   mJy      e_F3.6     Error in 3.6 micron flux
73-  80  E8.2   mJy      F4.5       IRAC 4.5 micron flux
82-  89  E8.2   mJy      e_F4.5     Error in 4.5 micron flux
91-  98  E8.2   mJy      F5.8       IRAC 5.8 micron flux
100-108  E8.2   mJy      e_F5.8     Error in 5.8 micron flux
109-116  E8.2   mJy      F8.0       IRAC 5.8 micron flux
118-125  E8.2   mJy      e_F8.0     Error in 5.8 micron flux
--------------------------------------------------------------------------------
Note: References are:  (1) Leinert et al.  1993;  (2) Simon et al. 1995;  (3) Lafreniere et al. 2008;  
(4)  Prato et al. 2007;  (5) Ratzka et al. 2005;  (6) Koheler et al. 2008
--------------------------------------------------------------------------------
V1095_Tau         63.3090  28.3196 Tau          1     1.08e+02 3.95e-01 7.17e+01 2.36e-01 4.96e+01 1.98e-01 2.73e+01 9.75e-02 
V1096_Tau         63.3635  28.2736 Tau          1     3.59e+02 6.58e-01 2.28e+02 5.54e-01 1.57e+02 5.87e-01 9.44e+01 1.82e-01 
V773_Tau          63.5538  28.2034 Tau    0.170 1     1.10e+03 1.75e+00 1.03e+03 2.02e+00 1.02e+03 1.42e+00 1.13e+03 1.35e+00 
FM_Tau            63.5566  28.2137 Tau          1     1.63e+02 3.71e-01 1.53e+02 3.74e-01 1.31e+02 6.16e-01 1.73e+02 4.10e-01 
FN_Tau            63.5608  28.4661 Tau          1     2.59e+02 5.01e-01 2.43e+02 5.47e-01 2.37e+02 8.31e-01 3.22e+02 6.67e-01 
CW_Tau            63.5708  28.1827 Tau          1     1.23e+03 1.86e+00 1.22e+03 2.55e+00 1.07e+03 1.60e+00 1.01e+03 1.15e+00 
CX_Tau            63.6994  26.8031 Tau          1     1.14e+02 3.06e-01 1.01e+02 2.09e-01 9.76e+01 5.97e-01 1.42e+02 3.63e-01 
V1098_Tau         63.6999  27.8763 Tau    0.470 1     3.43e+02 5.61e-01 2.09e+02 4.42e-01 1.42e+02 6.05e-01 8.21e+01 1.70e-01 
FO_Tau            63.7053  28.2085 Tau    0.165 1     2.73e+02 6.14e-01 2.44e+02 6.31e-01 2.35e+02 7.49e-01 2.74e+02 6.70e-01 
V1068_Tau         64.1171  28.1266 Tau          1     1.50e+02 3.95e-01 9.66e+01 2.20e-01 6.99e+01 2.40e-01 3.86e+01 1.21e-01 
CY_Tau            64.3905  28.3463 Tau          1     1.99e+02 3.03e-01 1.75e+02 3.07e-01 1.43e+02 7.10e-01 1.31e+02 3.32e-01 
HBC_29            64.6296  28.4545 Tau          1     3.20e+02 4.92e-01 2.08e+02 5.50e-01 1.34e+02 4.83e-01 8.08e+01 1.68e-01 
DD_Tau            64.6297  28.2747 Tau    0.570 1     7.11e+02 1.27e+00 8.30e+02 1.66e+00 8.84e+02 1.23e+00 1.04e+03 1.28e+00 
CZ_Tau            64.6316  28.2829 Tau    0.330 1     1.16e+02 3.33e-01 1.59e+02 3.59e-01 2.58e+02 6.05e-01 6.38e+02 1.02e+00 
V1023_Tau         64.6960  28.3354 Tau          1     4.11e+02 7.18e-01 2.74e+02 5.86e-01 1.91e+02 9.14e-01 1.06e+02 4.16e-01 
BP_Tau            64.8160  29.1075 Tau          1     3.47e+02 4.89e-01 3.11e+02 6.90e-01 2.53e+02 7.53e-01 3.34e+02 6.49e-01 
V819_Tau          64.8595  28.4373 Tau   10.500 1     1.47e+02 4.46e-01 8.64e+01 3.28e-01 6.58e+01 2.28e-01 3.82e+01 1.19e-01 
V1070_Tau         64.9220  27.8301 Tau    1.050 1     1.60e+02 3.46e-01 1.03e+02 3.32e-01 6.99e+01 2.38e-01 4.09e+01 1.16e-01 
DE_Tau            65.4819  27.9184 Tau          1     4.17e+02 8.05e-01 3.65e+02 7.63e-01 3.16e+02 8.91e-01 3.12e+02 6.13e-01 
RY_Tau            65.4892  28.4432 Tau          1     2.74e+03 8.19e+00 3.05e+03 9.37e+00 4.18e+03 3.97e+00 5.47e+03 6.36e+00 
V987_Tau          65.4952  28.3018 Tau          1     5.09e+02 9.53e-01 3.24e+02 6.30e-01 2.17e+02 8.85e-01 1.24e+02 3.88e-01 
FS_Tau            65.5091  26.9585 Tau    0.265 2     5.62e+02 1.13e+00 5.41e+02 1.07e+00 5.46e+02 9.90e-01 6.48e+02 8.76e-01 
V1071_Tau         65.5131  28.4275 Tau          1     1.39e+02 4.05e-01 9.24e+01 2.91e-01 6.36e+01 2.27e-01 3.85e+01 1.14e-01 
FT_Tau            65.9132  24.9373 Tau          1     1.89e+02 3.19e-01 1.86e+02 4.37e-01 1.53e+02 5.53e-01 1.96e+02 4.66e-01 
IP_Tau            66.2378  27.1990 Tau          1     2.20e+02 3.91e-01 1.88e+02 3.24e-01 1.46e+02 5.26e-01 1.46e+02 2.86e-01 
GU_Tau            66.6626  26.1698 Tau          2     7.60e+01 2.45e-01 5.06e+01 2.56e-01 3.56e+01 1.69e-01 1.95e+01 1.03e-01 
FV_Tau            66.7230  26.1151 Tau    0.720 2     8.01e+02 1.35e+00 8.84e+02 1.99e+00 9.31e+02 1.43e+00 9.62e+02 1.72e+00 
FV_Tau_c          66.7267  26.1142 Tau    0.743 2     1.76e+02 6.17e-01 1.67e+02 5.98e-01 1.74e+02 4.79e-01 1.95e+02 1.43e+00 
DF_Tau            66.7616  25.7062 Tau    0.088 1,2   1.24e+03 1.55e+00 1.21e+03 2.51e+00 1.06e+03 1.15e+00 1.02e+03 1.26e+00 
DG_Tau            66.7696  26.1045 Tau          1,2   1.32e+03 2.23e+00 1.61e+03 3.24e+00 1.56e+03 1.85e+00 2.44e+03 2.81e+00 
GV_Tau            67.3489  24.5501 Tau    1.210 1,2   2.10e+03 4.03e+00 3.30e+03 9.62e+00 9.63e+03 5.70e+00 9.56e+03 6.53e+00 
FW_Tau            67.3738  26.2815 Tau    0.160 2     6.48e+01 2.60e-01 4.48e+01 1.25e-01 3.24e+01 1.62e-01 1.80e+01 8.91e-02 
DH_Tau            67.4232  26.5495 Tau          1,2   2.50e+02 5.37e-01 2.09e+02 5.02e-01 1.51e+02 8.47e-01 1.15e+02 3.59e-01 
DI_Tau            67.4270  26.5470 Tau    0.120 1,2   1.46e+02 3.27e-01 9.23e+01 3.13e-01 6.37e+01 2.32e-01 3.65e+01 1.46e-01 
IQ_Tau            67.4648  26.1124 Tau          1,2   5.32e+02 9.77e-01 5.09e+02 1.04e+00 4.29e+02 7.99e-01 3.93e+02 6.03e-01 
FX_Tau            67.6234  24.4458 Tau    0.910 1,2   3.62e+02 6.70e-01 2.96e+02 6.38e-01 2.43e+02 9.15e-01 2.63e+02 6.12e-01 
DK_Tau            67.6843  26.0236 Tau    2.800 1,2   9.23e+02 1.67e+00 8.47e+02 1.67e+00 7.12e+02 1.53e+00 7.87e+02 1.44e+00 
ZZ_Tau            67.6843  26.0236 Tau    0.029 2     9.23e+02 1.67e+00 8.47e+02 1.67e+00 7.12e+02 1.53e+00 7.87e+02 1.44e+00 
ZZ_Tau            67.7141  24.7062 Tau          1     1.65e+02 4.09e-01 1.24e+02 3.16e-01 1.04e+02 5.68e-01 1.08e+02 4.03e-01 
V927_Tau          67.8492  24.1813 Tau    0.300 1,2   1.10e+02 2.79e-01 7.33e+01 3.12e-01 5.10e+01 2.01e-01 2.86e+01 9.72e-02 
HK_Tau            67.9607  24.4050 Tau    2.400 1,2   2.31e+02 3.09e-01 2.06e+02 3.63e-01 1.66e+02 5.18e-01 1.50e+02 3.74e-01 
V806_Tau          68.0642  24.4833 Tau          1     8.04e+02 1.33e+00 8.04e+02 1.47e+00 7.31e+02 1.13e+00 7.40e+02 9.94e-01 
V928_Tau          68.0786  24.3742 Tau    0.180 1,2   2.02e+02 5.14e-01 1.34e+02 3.63e-01 9.35e+01 6.82e-01 5.61e+01 1.37e-01 
FY_Tau            68.1274  24.3326 Tau          1,2   3.77e+02 7.21e-01 3.56e+02 8.62e-01 2.90e+02 9.34e-01 2.57e+02 9.41e-01 
FZ_Tau            68.1323  24.3342 Tau          1,2   8.47e+02 1.52e+00 9.89e+02 2.04e+00 8.97e+02 1.42e+00 9.44e+02 1.24e+00 
UZ_Tau_e          68.1793  25.8753 Tau    3.780 2     6.43e+02 1.93e+00 6.96e+02 1.06e+00 6.42e+02 1.02e+00 7.79e+02 2.20e+00 
GH_Tau            68.2759  24.1594 Tau    0.350 1     4.15e+02 6.22e-01 3.54e+02 6.82e-01 2.88e+02 1.02e+00 2.48e+02 4.26e-01 
Elias_12S         68.2776  24.1653 Tau    0.410 2     7.04e+02 1.22e+00 5.90e+02 1.15e+00 4.77e+02 8.90e-01 3.78e+02 4.86e-01 
V807_Tau          68.2776  24.1653 Tau    0.410 1     7.04e+02 1.22e+00 5.90e+02 1.15e+00 4.77e+02 8.90e-01 3.78e+02 4.86e-01 
V830_Tau          68.2918  24.5620 Tau          1     1.22e+02 2.62e-01 7.76e+01 2.75e-01 5.14e+01 1.99e-01 3.02e+01 1.12e-01 
GI_Tau            68.3919  24.3547 Tau   12.200 1,2   5.02e+02 1.05e+00 5.36e+02 1.07e+00 5.54e+02 1.21e+00 5.76e+02 2.69e+00 
GK_Tau            68.3940  24.3516 Tau   12.200 1,2   7.25e+02 1.30e+00 6.54e+02 1.30e+00 5.56e+02 1.09e+00 5.62e+02 1.23e+00 
IS_Tau            68.4033  26.1637 Tau    0.210 1,2   2.04e+02 4.64e-01 1.87e+02 4.30e-01 1.93e+02 7.60e-01 2.48e+02 6.28e-01 
DL_Tau            68.4128  25.3439 Tau          1,2   4.66e+02 7.03e-01 5.08e+02 9.43e-01 4.94e+02 9.03e-01 5.68e+02 6.79e-01 
CI_Tau            68.4667  22.8417 Tau          1,2   4.49e+02 7.26e-01 4.40e+02 1.03e+00 3.90e+02 9.37e-01 4.74e+02 6.70e-01 
IT_Tau            68.4780  26.2244 Tau    2.480 2     3.24e+02 4.60e-01 2.89e+02 4.46e-01 2.56e+02 6.29e-01 2.44e+02 3.62e-01 
JH_108            68.5455  22.8624 Tau          2     5.38e+01 2.32e-01 3.51e+01 9.95e-02 2.43e+01 1.39e-01 1.38e+01 7.44e-02 
V1110_Tau         68.6636  25.0170 Tau          1     2.08e+02 5.22e-01 1.37e+02 3.67e-01 9.15e+01 5.34e-01 5.19e+01 1.29e-01 
AA_Tau            68.7309  24.4814 Tau          1,2   3.40e+02 6.24e-01 3.29e+02 6.75e-01 3.06e+02 8.32e-01 3.52e+02 5.57e-01 
HO_Tau            68.8342  22.5374 Tau          2     7.76e+01 2.79e-01 6.99e+01 2.04e-01 5.09e+01 2.02e-01 5.21e+01 1.37e-01 
FF_Tau            68.8371  22.9067 Tau    0.026 1,2   1.17e+02 3.46e-01 7.59e+01 2.89e-01 4.93e+01 1.94e-01 2.90e+01 1.01e-01 
DN_Tau            68.8640  24.2497 Tau          1,2   2.88e+02 5.79e-01 2.46e+02 6.19e-01 2.23e+02 7.09e-01 2.48e+02 4.90e-01 
CoKu_Tau_3        68.9206  24.1858 Tau    2.040 1,2   2.98e+02 6.75e-01 2.98e+02 6.57e-01 2.94e+02 7.04e-01 3.56e+02 7.07e-01 
HQ_Tau            68.9472  22.8394 Tau          2     6.33e+02 7.83e-01 7.66e+02 1.58e+00 6.58e+02 8.19e-01 1.04e+03 1.11e+00 
HP_Tau            68.9699  22.9064 Tau    0.017 1,2   6.56e+02 8.81e-01 5.96e+02 1.14e+00 6.31e+02 7.90e-01 7.18e+02 1.02e+00 
HP_TAU_G3         68.9729  22.9025 Tau   10.000 1,2   1.00e+02 3.04e-01 6.51e+01 2.41e-01 4.53e+01 2.51e-01 2.62e+01 3.21e-01 
HP_TAU_G2         68.9756  22.9037 Tau   10.000 1,2   3.74e+02 5.56e-01 2.44e+02 4.96e-01 1.65e+02 5.39e-01 9.95e+01 3.87e-01 
Haro_6_28         68.9868  22.9100 Tau    0.660 2     1.01e+02 2.07e-01 9.56e+01 2.44e-01 8.32e+01 4.47e-01 8.91e+01 1.74e-01 
V1026_Tau         68.9868  22.9100 Tau    0.660 1     1.01e+02 2.07e-01 9.56e+01 2.44e-01 8.32e+01 4.47e-01 8.91e+01 1.74e-01 
V1115_Tau         69.0795  25.7164 Tau          1     1.10e+02 2.91e-01 6.92e+01 2.90e-01 4.54e+01 1.92e-01 2.68e+01 1.01e-01 
HD_283759         69.2047  24.2163 Tau          2     1.32e+02 3.21e-01 8.99e+01 2.49e-01 5.50e+01 2.12e-01 3.36e+01 1.14e-01 
HT_Tau            69.4642  26.3996 Tau          2     4.85e+02 7.35e-01 2.83e+02 5.84e-01 2.05e+02 7.52e-01 1.17e+02 3.02e-01 
DO_Tau            69.6191  26.1805 Tau          1,2   9.14e+02 1.65e+00 9.43e+02 1.86e+00 9.07e+02 1.26e+00 7.95e+02 2.01e+00 
HV_Tau            69.6471  26.1774 Tau    0.035 2     2.44e+02 5.09e-01 1.65e+02 3.89e-01 1.16e+02 8.21e-01 6.63e+01 2.09e-01 
V1079_Tau         69.8241  22.3510 Tau          1     2.53e+02 5.14e-01 1.96e+02 4.54e-01 1.47e+02 5.85e-01 1.42e+02 4.41e-01 
GN_Tau            69.8371  25.7506 Tau    0.041 2     4.48e+02 7.90e-01 4.18e+02 8.90e-01 3.77e+02 9.83e-01 4.36e+02 6.62e-01 
Elias_18          69.9823  25.7506 Tau          2     1.94e+03 4.75e+00 2.52e+03 7.43e+00 4.85e+03 5.22e+00 4.86e+03 4.76e+00 
Haro_6_32         70.2677  25.9657 Tau          2     3.85e+01 9.96e-02 2.69e+01 3.14e-01 1.84e+01 1.21e-01 1.05e+01 1.08e-01 
IW_Tau            70.2696  24.8517 Tau    0.270 1,2   1.58e+02 4.59e-01 9.84e+01 3.28e-01 6.75e+01 2.35e-01 3.94e+01 1.22e-01 
CoKu_LkHA_332_G2  70.5229  25.3823 Tau    0.300 1     1.80e+02 3.67e-01 1.28e+02 3.41e-01 9.20e+01 5.94e-01 5.32e+01 1.52e-01 
CoKu_LkHA_332_G1  70.5305  25.3842 Tau    0.230 1     2.45e+02 8.01e-01 1.61e+02 5.22e-01 1.12e+02 6.89e-01 6.37e+01 5.87e-01 
V955_Tau          70.5324  25.3866 Tau    0.330 1     4.51e+02 1.20e+00 4.19e+02 9.14e-01 4.00e+02 1.02e+00 4.42e+02 1.01e+00 
DP_Tau            70.6571  25.2604 Tau          1     2.63e+02 4.93e-01 3.12e+02 7.01e-01 3.36e+02 8.48e-01 4.55e+02 7.51e-01 
GO_Tau            70.7629  25.3385 Tau          1     7.71e+01 2.74e-01 6.30e+01 2.83e-01 5.97e+01 2.19e-01 6.89e+01 1.52e-01 
ISO_28           165.9245 -77.4478 Cha_I        3     9.26e+00 4.57e-01 6.47e+00 3.29e-01 4.41e+00 2.20e-01 2.78e+00 1.43e-01 
Hn_2             165.9485 -77.3323 Cha_I        3     3.71e+01 1.77e+00 2.58e+01 1.28e+00 1.77e+01 8.32e-01 1.04e+01 5.09e-01 
CHXR_12          165.9868 -77.3592 Cha_I        3     4.43e+01 2.24e+00 2.92e+01 1.50e+00 2.01e+01 1.00e+00 1.18e+01 5.72e-01 
ISO_52           166.1774 -77.6992 Cha_I        3     2.74e+01 1.41e+00 2.17e+01 1.03e+00 1.97e+01 1.00e+00 1.79e+01 8.46e-01 
T16              166.2375 -77.2658 Cha_I        3     3.27e+01 1.61e+00 2.61e+01 1.24e+00 2.55e+01 1.31e+00 2.21e+01 1.13e+00 
Hn_4             166.3111 -77.1914 Cha_I  0.211 3     5.33e+01 2.79e+00 3.69e+01 1.75e+00 2.63e+01 1.26e+00 1.46e+01 6.97e-01 
CHXR_15          166.4292 -77.4477 Cha_I  0.304 3     3.23e+01 1.63e+00 2.25e+01 1.12e+00 1.53e+01 7.59e-01 9.36e+00 4.51e-01 
T21              166.5642 -77.3658 Cha_I  0.140 3     8.45e+02 4.20e+01 5.34e+02 3.28e+01 4.02e+02 1.91e+01 2.39e+02 1.32e+01 
Cam219           166.5644 -77.6306 Cha_I        3     3.44e+01 1.73e+00 2.51e+01 1.25e+00 1.78e+01 9.02e-01 1.05e+01 5.14e-01 
CHXR_73          166.6199 -77.6259 Cha_I        3     2.18e+01 1.09e+00 1.48e+01 7.36e-01 1.05e+01 5.15e-01 6.47e+00 3.14e-01 
Cha_H_12         166.6583 -77.7192 Cha_I        3     8.23e+00 4.14e-01 5.84e+00 2.76e-01 4.97e+00 4.79e-01 2.45e+00 1.18e-01 
Hn_5             166.6742 -76.5969 Cha_I        3     5.86e+01 3.02e+00 6.68e+01 3.37e+00 7.34e+01 3.47e+00 1.06e+02 5.43e+00 
T22              166.6811 -77.4429 Cha_I        3     6.21e+01 3.19e+00 4.27e+01 2.18e+00 3.01e+01 1.50e+00 1.76e+01 8.50e-01 
CHXR_74          166.7389 -77.7030 Cha_I        3     2.91e+01 1.53e+00 2.01e+01 9.91e-01 1.45e+01 7.18e-01 8.69e+00 4.19e-01 
T23              166.7461 -77.3149 Cha_I        3     3.30e+01 1.59e+00 2.87e+01 1.36e+00 2.81e+01 1.33e+00 4.02e+01 1.90e+00 
CHXR_21          166.7979 -77.7776 Cha_I        3     5.28e+01 2.75e+00 3.42e+01 1.84e+00 2.40e+01 1.16e+00 1.51e+01 7.64e-01 
T24              166.8003 -76.5398 Cha_I        3     9.79e+01 4.95e+00 7.80e+01 4.00e+00 7.28e+01 3.45e+00 7.82e+01 3.83e+00 
CHXR_22E         166.8054 -77.7305 Cha_I        3     3.89e+01 2.13e+00 2.84e+01 1.41e+00 2.01e+01 9.79e-01 1.22e+01 5.95e-01 
Cha_H_1          166.8195 -77.5981 Cha_I        3     6.81e+00 3.44e-01 5.92e+00 2.98e-01 5.65e+00 2.92e-01 8.32e+00 4.10e-01 
Cha_H_9          166.8275 -77.5477 Cha_I        3     1.14e+01 5.70e-01 1.07e+01 5.26e-01 1.02e+01 5.13e-01 1.02e+01 4.96e-01 
T26A             166.8364 -77.6354 Cha_I  4.550 3     1.95e+03 1.18e+02 1.80e+03 9.02e+01 1.52e+03 9.29e+01 1.53e+03 7.92e+01 
B35              166.8393 -77.3699 Cha_I        3     4.24e+01 2.07e+00 4.95e+01 2.48e+00 5.74e+01 2.70e+00 8.80e+01 4.46e+00 
T27              166.8678 -76.8700 Cha_I  0.787 3     7.23e+01 3.55e+00 5.69e+01 2.71e+00 4.89e+01 2.31e+00 6.35e+01 3.02e+00 
CHXR_76          166.8966 -77.5804 Cha_I        3     1.70e+01 8.48e-01 1.15e+01 5.58e-01 8.04e+00 4.07e-01 4.59e+00 2.25e-01 
CHXR_26          166.9036 -77.5593 Cha_I  1.396 3     9.16e+01 6.24e+00 5.99e+01 3.80e+00 4.23e+01 2.48e+00 2.54e+01 1.35e+00 
Cha_H_7          166.9073 -77.5919 Cha_I        3     4.86e+00 2.54e-01 3.67e+00 1.79e-01 2.47e+00 1.37e-01 1.55e+00 8.13e-02 
Cha_H_2          166.9269 -77.5665 Cha_I  0.167 3     2.94e+01 1.50e+00 2.54e+01 1.26e+00 2.41e+01 1.16e+00 2.55e+01 1.24e+00 
T28              166.9319 -77.6614 Cha_I        3     2.96e+02 2.17e+01 2.94e+02 2.62e+01 2.31e+02 1.12e+01 2.26e+02 1.26e+01 
Cha_H_3          166.9677 -77.6158 Cha_I        3     1.49e+01 7.58e-01 1.06e+01 5.25e-01 7.34e+00 3.72e-01 4.52e+00 2.24e-01 
CHXR_28          166.9829 -77.4572 Cha_I  1.818 3     2.59e+02 2.29e+01 1.58e+02 1.45e+01 1.33e+02 6.57e+00 8.65e+01 4.39e+00 
CHXR_30B         166.9888 -77.2906 Cha_I        3     1.59e+02 8.13e+00 1.39e+02 6.65e+00 1.39e+02 6.88e+00 1.12e+02 5.48e+00 
T30              166.9920 -77.7115 Cha_I        3     9.92e+01 5.39e+00 9.78e+01 4.91e+00 8.25e+01 4.05e+00 8.77e+01 4.39e+00 
CHXR_30A         167.0001 -77.2918 Cha_I  0.459 3     1.11e+02 5.68e+00 8.72e+01 4.22e+00 7.48e+01 3.58e+00 7.07e+01 3.31e+00 
T31              167.0062 -77.7080 Cha_I  0.652 3     9.31e+02 5.06e+01 8.47e+02 4.70e+01 6.66e+02 3.35e+01 6.56e+02 3.19e+01 
ISO_126          167.0124 -77.6452 Cha_I  0.292 3     5.35e+02 2.89e+01 6.27e+02 4.39e+01 7.41e+02 3.65e+01 8.87e+02 4.48e+01 
T34              167.0687 -77.7437 Cha_I        3     3.33e+01 1.76e+00 2.19e+01 1.11e+00 1.53e+01 7.74e-01 9.29e+00 4.58e-01 
Cha_H_13         167.0710 -77.7366 Cha_I        3     2.14e+01 1.09e+00 1.53e+01 7.68e-01 1.05e+01 5.35e-01 6.61e+00 3.22e-01 
ISO_138          167.0771 -77.5113 Cha_I        3     2.90e+00 1.46e-01 2.31e+00 1.19e-01 2.03e+00 1.17e-01 2.55e+00 2.37e-01 
Cha_H_4          167.0790 -77.6547 Cha_I        3     1.50e+01 7.67e-01 1.03e+01 5.30e-01 6.78e+00 6.54e-01 4.33e+00 2.55e-01 
ISO_143          167.0933 -77.5077 Cha_I        3     2.06e+01 1.03e+00 1.86e+01 9.56e-01 1.90e+01 9.38e-01 2.19e+01 1.10e+00 
Cha_H_5          167.1005 -77.6965 Cha_I        3     2.10e+01 1.04e+00 1.50e+01 7.43e-01 1.06e+01 5.13e-01 6.37e+00 3.10e-01 
ISO_147          167.1105 -77.2653 Cha_I        3     6.31e+00 3.10e-01 5.80e+00 2.73e-01 5.18e+00 2.58e-01 5.57e+00 2.62e-01 
T35              167.1627 -77.2678 Cha_I        3     9.66e+01 4.78e+00 8.20e+01 3.94e+00 5.60e+01 2.63e+00 3.95e+01 1.84e+00 
Cha_H_6          167.1647 -77.5713 Cha_I        3     1.97e+01 9.99e-01 1.63e+01 8.20e-01 1.37e+01 6.79e-01 1.29e+01 6.28e-01 
CHXR_33          167.1695 -76.6022 Cha_I        3     6.55e+01 3.32e+00 4.16e+01 2.16e+00 3.12e+01 1.51e+00 1.76e+01 8.79e-01 
CHXR_78C         167.2259 -77.5366 Cha_I        3     1.33e+01 6.69e-01 9.48e+00 4.98e-01 6.50e+00 3.35e-01 3.91e+00 1.95e-01 
T38              167.2277 -77.0369 Cha_I        3     1.08e+02 5.51e+00 9.92e+01 4.93e+00 9.21e+01 4.41e+00 9.35e+01 4.41e+00 
ISO_165          167.2290 -76.5447 Cha_I        3     1.56e+01 7.78e-01 1.30e+01 6.35e-01 1.19e+01 5.97e-01 1.08e+01 5.24e-01 
Hn_7             167.2714 -77.1661 Cha_I        3     1.48e+01 7.29e-01 1.04e+01 4.96e-01 6.97e+00 3.39e-01 4.08e+00 1.97e-01 
T39A             167.2988 -77.4868 Cha_I  1.240 3     1.00e+02 6.84e+00 5.76e+01 3.14e+00 3.75e+01 2.66e+00 2.57e+01 1.33e+00 
T39B             167.3041 -77.4865 Cha_I  4.490 3     3.37e+01 1.67e+00 2.19e+01 1.07e+00 1.63e+01 1.09e+00 9.00e+00 4.41e-01 
CHXR_37          167.3237 -76.4661 Cha_I  0.079 3     1.15e+02 6.04e+00 7.24e+01 3.67e+00 5.18e+01 2.50e+00 3.07e+01 1.48e+00 
CHXR_79          167.3255 -76.5081 Cha_I  0.885 3     1.93e+02 1.03e+01 2.02e+02 1.43e+01 1.71e+02 9.33e+00 1.82e+02 1.00e+01 
C16              167.3445 -76.5756 Cha_I        3     3.57e+02 2.10e+01 3.94e+02 2.24e+01 4.67e+02 2.35e+01 5.77e+02 2.87e+01 
T40              167.3491 -76.3891 Cha_I        3     3.52e+02 2.10e+01 3.95e+02 2.26e+01 3.66e+02 1.89e+01 3.93e+02 1.96e+01 
Cam2-42          167.4074 -77.1781 Cha_I        3     9.65e+01 4.87e+00 6.46e+01 3.14e+00 4.79e+01 2.29e+00 2.91e+01 1.37e+00 
CHXR_40          167.4170 -76.4776 Cha_I  0.151 3     8.57e+01 4.49e+00 5.46e+01 2.73e+00 3.87e+01 1.88e+00 2.30e+01 1.10e+00 
C125             167.4247 -76.5829 Cha_I        3     1.09e+02 6.05e+00 1.22e+02 6.23e+00 1.27e+02 6.22e+00 1.52e+02 1.69e+01 
C7-1             167.4275 -77.4327 Cha_I        3     4.14e+01 2.11e+00 3.53e+01 1.77e+00 2.74e+01 1.32e+00 1.94e+01 9.55e-01 
Hn_10E           167.4425 -76.5796 Cha_I        3     4.66e+01 2.51e+00 4.62e+01 2.33e+00 4.75e+01 2.33e+00 6.96e+01 3.41e+00 
T43              167.4753 -76.4904 Cha_I  0.796 3     1.12e+02 5.77e+00 1.05e+02 5.41e+00 1.05e+02 5.20e+00 1.32e+02 6.44e+00 
C1-2             167.4794 -76.5447 Cha_I        3     1.93e+02 1.05e+01 2.30e+02 1.87e+01 2.45e+02 1.21e+01 2.70e+02 1.41e+01 
Hn_11            167.5154 -76.5581 Cha_I        3     1.42e+02 7.50e+00 1.73e+02 8.76e+00 2.10e+02 1.09e+01 2.74e+02 1.42e+01 
T45              167.5195 -76.5959 Cha_I  0.752 3     8.66e+01 4.78e+00 7.69e+01 4.02e+00 6.55e+01 3.19e+00 6.70e+01 3.33e+00 
T46              167.5293 -76.4938 Cha_I  0.123 3     1.21e+02 2.26e+01 2.03e+02 1.08e+01 2.11e+02 1.18e+01 2.73e+02 1.35e+01 
ISO_235          167.5327 -77.4634 Cha_I        3     1.79e+01 9.07e-01 1.69e+01 8.57e-01 1.62e+01 8.02e-01 1.99e+01 9.69e-01 
ISO_237          167.5476 -76.5915 Cha_I        3     1.71e+02 9.58e+00 1.73e+02 9.23e+00 1.76e+02 8.95e+00 2.31e+02 1.18e+01 
CHSM_17173       167.5928 -76.4205 Cha_I        3     4.33e+00 2.21e-01 3.27e+00 1.60e-01 2.18e+00 1.28e-01 1.44e+00 8.36e-02 
Hn_12W           167.6188 -77.2832 Cha_I        3     2.04e+01 9.86e-01 1.38e+01 6.52e-01 9.46e+00 4.58e-01 5.64e+00 2.67e-01 
2M11107722       167.6450 -77.3681 Cha_I  0.059 3     3.83e+01 1.87e+00 2.82e+01 1.34e+00 1.97e+01 9.32e-01 1.16e+01 5.45e-01 
ISO_250          167.6519 -77.3703 Cha_I        3     2.45e+01 1.18e+00 1.82e+01 8.60e-01 1.26e+01 5.97e-01 7.49e+00 3.53e-01 
CHXR_47          167.6584 -77.5444 Cha_I  0.175 3     2.29e+02 1.28e+01 1.97e+02 9.92e+00 1.93e+02 9.77e+00 2.09e+02 1.02e+01 
ISO_252          167.6725 -77.3467 Cha_I        3     7.37e+00 3.46e-01 7.00e+00 3.31e-01 6.98e+00 3.26e-01 9.20e+00 4.31e-01 
T47              167.7067 -77.2977 Cha_I        3     7.61e+01 3.82e+00 8.30e+01 3.94e+00 9.34e+01 4.49e+00 1.78e+02 8.68e+00 
T48              167.7223 -76.5756 Cha_I        3     6.07e+01 3.31e+00 6.44e+01 3.17e+00 5.81e+01 2.83e+00 7.90e+01 3.98e+00 
Hn_13            167.7332 -76.7591 Cha_I  0.132 3     5.31e+01 2.79e+00 4.91e+01 2.41e+00 4.75e+01 2.30e+00 4.38e+01 2.17e+00 
ISO_274          167.8442 -77.0983 Cha_I        3     1.86e+01 9.18e-01 1.31e+01 6.28e-01 8.89e+00 4.29e-01 5.42e+00 2.58e-01 
CHXR_48          167.8948 -76.6059 Cha_I        3     4.28e+01 2.27e+00 2.77e+01 1.42e+00 1.99e+01 9.82e-01 1.15e+01 5.73e-01 
CHXR_84          168.0136 -76.6176 Cha_I        3     1.80e+01 9.35e-01 1.32e+01 6.53e-01 9.24e+00 4.58e-01 5.26e+00 2.68e-01 
T50              168.0410 -76.5768 Cha_I        3     4.89e+01 2.51e+00 4.38e+01 2.21e+00 3.87e+01 1.88e+00 4.25e+01 2.05e+00 
T51              168.1017 -76.6184 Cha_I  1.970 3     3.78e+02 2.76e+01 3.69e+02 2.42e+01 3.70e+02 2.41e+01 4.97e+02 2.76e+01 
T52              168.1155 -76.7395 Cha_I        3     1.10e+03 7.16e+01 9.41e+02 5.80e+01 8.64e+02 6.08e+01 1.09e+03 5.60e+01 
T53              168.1289 -76.7400 Cha_I        3     1.40e+02 8.23e+00 1.30e+02 8.52e+00 1.31e+02 6.41e+00 1.67e+02 8.55e+00 
CHXR_54          168.1754 -76.9778 Cha_I        3     4.92e+01 2.53e+00 3.01e+01 1.48e+00 2.11e+01 1.01e+00 1.30e+01 6.14e-01 
T54              168.1779 -77.3731 Cha_I  0.247 3     2.09e+02 1.07e+01 1.30e+02 6.74e+00 9.47e+01 4.45e+00 6.27e+01 2.96e+00 
CHXR_55          168.1792 -76.6180 Cha_I        3     5.84e+01 3.04e+00 3.85e+01 1.91e+00 2.55e+01 1.40e+00 1.59e+01 7.62e-01 
Hn_18            168.3519 -76.4896 Cha_I        3     2.59e+01 1.39e+00 2.26e+01 1.13e+00 1.95e+01 9.47e-01 1.95e+01 9.55e-01 
CHXR_59          168.3640 -76.5713 Cha_I  0.148 3     4.35e+01 2.21e+00 2.97e+01 1.47e+00 2.06e+01 1.02e+00 1.18e+01 5.85e-01 
CHXR_60          168.3738 -76.4837 Cha_I        3     2.11e+01 1.08e+00 1.39e+01 6.91e-01 9.72e+00 4.80e-01 5.60e+00 2.79e-01 
T55              168.3899 -76.5937 Cha_I        3     1.79e+01 9.74e-01 1.28e+01 6.36e-01 8.78e+00 4.43e-01 5.26e+00 2.59e-01 
CHXR_62          168.5652 -76.4601 Cha_I  0.120 3     3.18e+01 1.76e+00 2.22e+01 1.14e+00 1.53e+01 7.56e-01 8.98e+00 4.39e-01 
RXJ1621.4-2332   245.3696 -23.5469 Oph          4     5.59e+01 3.30e+00 3.94e+01 1.98e+00 2.76e+01 1.38e+00 1.58e+01 7.98e-01 
RXJ1622.6-2345   245.6567 -23.7642 Oph          4     4.37e+01 2.29e+00 3.23e+01 1.59e+00 2.21e+01 1.07e+00 1.39e+01 6.73e-01 
RXJ1622.7-2325N  245.6950 -23.4258 Oph    0.001 4     2.08e+02 1.28e+01 1.44e+02 8.09e+00 9.22e+01 4.76e+00 5.51e+01 2.74e+00 
RXJ1622.7-2325S  245.6967 -23.4292 Oph          4     5.35e+01 2.62e+00 3.58e+01 1.76e+00 2.58e+01 1.23e+00 1.60e+01 7.72e-01 
RXJ1622.8-2333   245.7225 -23.5528 Oph    0.001 4     6.09e+01 3.09e+00 4.26e+01 2.07e+00 2.97e+01 1.41e+00 1.79e+01 8.49e-01 
RXJ1622.9-2326   245.7496 -23.4431 Oph          4     9.35e+01 4.75e+00 6.23e+01 3.07e+00 4.48e+01 2.12e+00 2.73e+01 1.29e+00 
H_16             245.8951 -23.6751 Oph          5     2.23e+02 1.42e+01 1.97e+02 9.75e+00 1.65e+02 8.25e+00 1.55e+02 7.34e+00 
RXJ1624.2-2427   246.0662 -24.4597 Oph          4     7.73e+01 3.94e+00 4.95e+01 2.44e+00 3.63e+01 1.72e+00 2.10e+01 1.02e+00 
H_18             246.2489 -24.9336 Oph    1.083 5     8.95e+01 4.93e+00 7.59e+01 4.16e+00 5.58e+01 2.85e+00 5.83e+01 2.81e+00 
H_19             246.2587 -24.9923 Oph    1.491 5     1.15e+02 7.46e+00 1.07e+02 6.75e+00 9.84e+01 5.46e+00 1.67e+02 9.42e+00 
RXJ1625.2-2455   246.3096 -24.9292 Oph          4     1.59e+01 8.37e-01 9.43e+00 4.55e-01 6.68e+00 3.23e-01 4.31e+00 2.09e-01 
SR_2             246.3302 -24.4479 Oph    0.222 5     2.04e+02 1.05e+01 1.35e+02 6.58e+00 9.23e+01 4.37e+00 5.78e+01 2.76e+00 
SR_22            246.3514 -24.4956 Oph          4,5   1.29e+02 6.44e+00 1.16e+02 6.15e+00 1.03e+02 4.88e+00 1.20e+02 5.82e+00 
ROXs_2           246.3515 -23.9195 Oph    0.424 5     1.69e+02 8.50e+00 1.16e+02 5.73e+00 8.22e+01 3.86e+00 5.02e+01 2.35e+00 
SR_8             246.3620 -24.7192 Oph          5     1.07e+02 5.42e+00 6.89e+01 3.33e+00 4.92e+01 2.33e+00 3.00e+01 1.41e+00 
IRS_2            246.4031 -24.2618 Oph    0.426 5     2.40e+02 1.20e+01 2.20e+02 1.10e+01 2.31e+02 1.19e+01 2.77e+02 1.34e+01 
Elias_12         246.4075 -24.2288 Oph          5     8.08e+02 4.22e+01 5.17e+02 2.74e+01 4.41e+02 2.14e+01 2.83e+02 1.35e+01 
J162538-242238   246.4088 -24.3768 Oph    1.788 5     1.19e+02 6.39e+00 1.11e+02 6.14e+00 9.08e+01 4.36e+00 8.98e+01 4.27e+00 
IRS_3            246.4149 -24.4430 Oph    0.663 5     2.05e+02 1.03e+01 2.13e+02 1.04e+01 1.92e+02 9.92e+00 2.97e+02 1.52e+01 
H_24             246.4287 -23.4239 Oph          5     1.03e+02 5.09e+00 9.05e+01 4.44e+00 8.07e+01 3.80e+00 9.04e+01 4.40e+00 
IRS_8            246.4487 -24.3086 Oph          5     6.81e+01 3.36e+00 4.84e+01 2.32e+00 3.71e+01 1.81e+00 2.39e+01 1.28e+00 
ROXR1_7          246.4487 -24.6275 Oph          4     2.81e+01 1.41e+00 1.97e+01 9.26e-01 1.41e+01 6.95e-01 9.52e+00 4.90e-01 
IRS_9            246.4544 -24.5275 Oph          5     1.01e+02 5.09e+00 7.04e+01 3.51e+00 5.29e+01 2.52e+00 3.13e+01 1.54e+00 
VSS_23           246.4605 -24.6540 Oph          5     1.69e+02 9.36e+00 1.16e+02 5.53e+00 8.55e+01 4.11e+00 5.20e+01 2.42e+00 
ROXs_5           246.4826 -23.9194 Oph    0.176 5     1.54e+02 7.61e+00 1.00e+02 4.87e+00 6.99e+01 3.27e+00 4.21e+01 1.98e+00 
IRS_11           246.4837 -24.5041 Oph          5     5.67e+01 2.82e+00 4.13e+01 1.99e+00 2.91e+01 1.41e+00 1.76e+01 9.51e-01 
SR_4             246.4840 -24.3468 Oph          2,5   6.00e+02 3.16e+01 5.34e+02 2.79e+01 4.66e+02 2.34e+01 5.57e+02 2.97e+01 
GSS_20           246.4897 -24.5088 Oph          5     1.89e+02 9.69e+00 1.33e+02 6.52e+00 9.52e+01 4.49e+00 5.76e+01 2.73e+00 
Chini_8          246.4985 -24.3562 Oph          5     6.22e+01 2.99e+00 4.22e+01 2.03e+00 3.05e+01 1.53e+00 2.01e+01 1.46e+00 
ROXR1-12         246.5067 -24.4958 Oph    0.102 5     6.61e+01 3.20e+00 4.70e+01 2.24e+00 3.48e+01 1.66e+00 2.12e+01 1.06e+00 
DoAr21           246.5126 -24.3935 Oph          2,5   1.26e+03 6.84e+01 8.78e+02 4.72e+01 7.43e+02 3.81e+01 6.89e+02 3.73e+01 
ROXR1_14         246.5137 -24.2964 Oph    0.001 4,5   9.08e+01 4.65e+00 5.67e+01 2.83e+00 3.98e+01 1.88e+00 2.45e+01 1.16e+00 
Chini_11         246.5334 -24.2442 Oph          5     6.05e+01 3.00e+00 3.93e+01 1.92e+00 3.02e+01 1.43e+00 1.82e+01 8.87e-01 
SR_3             246.5388 -24.5700 Oph          5     9.29e+02 5.18e+01 6.48e+02 3.85e+01 4.85e+02 2.50e+01 3.61e+02 2.10e+01 
SR_3             246.5393 -24.5699 Oph          2     9.29e+02 5.18e+01 6.48e+02 3.85e+01 4.85e+02 2.50e+01 3.61e+02 2.10e+01 
GSS_26           246.5430 -24.3486 Oph          5     2.86e+02 2.44e+01 3.86e+02 2.32e+01 5.09e+02 2.48e+01 6.17e+02 3.01e+01 
SKS_1-7          246.5659 -24.3228 Oph          5     6.41e+01 3.17e+00 5.26e+01 2.53e+00 4.09e+01 2.05e+00 2.37e+01 1.12e+00 
GSS_29           246.5703 -24.3731 Oph          2,5   5.86e+02 3.07e+01 5.13e+02 2.79e+01 4.56e+02 2.21e+01 3.81e+02 1.86e+01 
DoAr_24          246.5711 -24.3393 Oph          5     2.57e+02 1.42e+01 2.21e+02 1.18e+01 1.88e+02 9.44e+00 2.11e+02 1.04e+01 
RXJ1626.3-2407   246.5783 -24.1219 Oph          4     6.89e+01 3.79e+00 4.69e+01 2.30e+00 3.38e+01 1.64e+00 2.03e+01 9.70e-01 
VSSG_1           246.5786 -24.4721 Oph          5     7.57e+02 4.49e+01 1.01e+03 6.22e+01 9.67e+02 5.28e+01 9.96e+02 5.75e+01 
ROXR1_20         246.5813 -24.6242 Oph          4     3.76e+01 1.86e+00 2.88e+01 1.40e+00 2.33e+01 1.12e+00 2.63e+01 1.30e+00 
H_28             246.5874 -24.1477 Oph    5.209 5     6.18e+01 3.11e+00 4.00e+01 1.93e+00 2.73e+01 1.33e+00 1.65e+01 7.90e-01 
J162621-241544   246.5876 -24.2615 Oph          5     1.06e+02 5.39e+00 6.50e+01 3.46e+00 5.59e+01 2.65e+00 3.21e+01 1.57e+00 
Elias_21         246.5891 -24.3845 Oph          5     1.06e+03 1.30e+02 2.27e+03 2.25e+02 4.10e+03 2.74e+02 5.40e+03 3.30e+02 
DoAr_24E         246.5974 -24.3499 Oph    2.060 2,5   1.95e+03 1.79e+02 2.03e+03 2.20e+02 2.20e+03 1.75e+02 2.76e+03 2.12e+02 
LFAM_3           246.5983 -24.4110 Oph          5     2.97e+02 2.25e+01 4.31e+02 2.22e+01 5.61e+02 2.71e+01 6.19e+02 3.02e+01 
DoAr_25          246.5987 -24.7205 Oph          5     3.67e+02 2.03e+01 2.92e+02 1.50e+01 2.99e+02 1.46e+01 2.58e+02 1.25e+01 
Elias_24         246.6003 -24.2704 Oph          5     2.22e+03 1.21e+02 2.33e+03 1.22e+02 2.70e+03 1.36e+02 3.14e+03 2.11e+02 
GY_33            246.6147 -24.6982 Oph          5     7.22e+01 3.65e+00 5.90e+01 2.91e+00 4.90e+01 2.32e+00 5.09e+01 2.42e+00 
VSSG_27          246.6270 -24.3825 Oph    1.222 5     2.86e+02 1.64e+01 3.71e+02 1.98e+01 4.38e+02 2.43e+01 4.66e+02 3.28e+01 
S1               246.6425 -24.3912 Oph    0.020 2,5   1.34e+03 7.37e+01 1.04e+03 5.63e+01 7.41e+02 6.27e+01 4.55e+02 4.99e+01 
J162636-241554   246.6535 -24.2644 Oph          5     1.51e+02 8.23e+00 1.30e+02 1.38e+01 3.49e+02 1.70e+01 5.00e+02 3.03e+01 
H_37             246.6719 -24.6717 Oph    0.160 5     9.25e+01 4.63e+00 7.60e+01 3.80e+00 6.70e+01 3.21e+00 6.53e+01 3.14e+00 
WL_8             246.6751 -24.5573 Oph          5     2.61e+02 1.57e+01 2.87e+02 1.87e+01 2.69e+02 1.44e+01 1.83e+02 1.00e+01 
GSS_37           246.6786 -24.3416 Oph    1.438 5     4.19e+02 3.05e+01 3.89e+02 2.85e+01 4.24e+02 2.41e+01 4.78e+02 2.44e+01 
VSSG_11          246.6823 -24.2759 Oph    0.107 5     8.63e+01 4.63e+00 5.11e+01 3.99e+00 5.35e+01 2.53e+00 2.46e+01 1.58e+00 
GY_112           246.6846 -24.7206 Oph          4,5   5.18e+01 2.48e+00 3.48e+01 1.70e+00 2.49e+01 1.17e+00 1.46e+01 6.95e-01 
GSS_39           246.6876 -24.3855 Oph          5     2.89e+02 1.58e+01 3.72e+02 2.04e+01 3.74e+02 1.80e+01 3.81e+02 1.84e+01 
ROXs_16          246.6935 -24.2000 Oph    0.577 5     6.03e+02 3.15e+01 3.55e+02 3.31e+01 4.95e+02 2.40e+01 3.86e+02 2.16e+01 
H_40             246.7027 -23.9428 Oph          5     3.13e+02 2.05e+01 3.09e+02 2.01e+01 2.52e+02 1.21e+01 2.42e+02 1.18e+01 
WL_18            246.7041 -24.6403 Oph    3.617 5     1.01e+02 5.93e+00 1.35e+02 9.27e+00 1.03e+02 5.03e+00 8.67e+01 4.28e+00 
VSSG_3           246.7051 -24.3341 Oph    0.243 5     2.02e+02 1.06e+01 1.50e+02 7.63e+00 1.20e+02 5.70e+00 7.12e+01 3.46e+00 
VSSG_10          246.7154 -24.2449 Oph          5     7.02e+01 3.79e+00 4.57e+01 2.93e+00 4.44e+01 2.11e+00 2.30e+01 1.24e+00 
VSSG_5           246.7268 -24.4391 Oph    0.148 5     1.08e+02 5.54e+00 1.24e+02 6.26e+00 1.22e+02 5.94e+00 1.17e+02 5.58e+00 
GY_156           246.7290 -24.3749 Oph    0.161 5     7.24e+01 3.75e+00 5.98e+01 2.93e+00 4.87e+01 2.32e+00 2.78e+01 1.32e+00 
VSSG_7           246.7305 -24.3411 Oph          5     1.17e+02 5.84e+00 1.00e+02 4.92e+00 8.74e+01 4.12e+00 5.34e+01 2.56e+00 
J162656-241353   246.7365 -24.2310 Oph          5     1.75e+02 9.15e+00 1.45e+02 1.18e+01 1.66e+02 8.27e+00 1.46e+02 8.05e+00 
SR_24N           246.7435 -24.7589 Oph    0.197 2,5   1.39e+03 6.83e+01 1.44e+03 7.34e+01 1.74e+03 8.38e+01 1.95e+03 1.03e+02 
SR_24S           246.7438 -24.7602 Oph    6.000 2,5   9.90e+02 4.95e+01 3.06e+01 6.67e+01 3.51e+02 2.79e+02 1.04e+03 1.27e+02 
VSSG_8           246.7568 -24.3603 Oph          5     1.38e+02 6.99e+00 9.98e+01 5.13e+00 8.63e+01 4.07e+00 4.92e+01 2.41e+00 
WL_16            246.7598 -24.6240 Oph          2,5   1.40e+03 9.87e+01 1.97e+03 1.45e+02 5.03e+03 4.41e+02 1.07e+04 1.46e+03 
VSSG_9           246.7619 -24.3152 Oph          5     4.57e+01 2.27e+00 3.13e+01 1.52e+00 2.44e+01 1.23e+00 1.41e+01 6.81e-01 
GY_193           246.7688 -24.7166 Oph          5     4.88e+01 2.42e+00 3.51e+01 1.73e+00 2.53e+01 1.20e+00 1.53e+01 7.32e-01 
GY_194           246.7690 -24.7039 Oph          5     4.86e+01 2.38e+00 3.63e+01 1.80e+00 2.62e+01 1.24e+00 1.54e+01 7.42e-01 
VSSG_21          246.7715 -24.3355 Oph          5     1.03e+02 5.23e+00 7.61e+01 3.80e+00 5.88e+01 2.79e+00 3.62e+01 1.70e+00 
J162708-241204   246.7878 -24.2002 Oph          5     7.20e+01 3.71e+00 6.60e+01 3.69e+00 6.30e+01 3.05e+00 5.78e+01 3.08e+00 
WL_10            246.7879 -24.5689 Oph          5     2.59e+02 1.46e+01 3.10e+02 1.66e+01 2.72e+02 1.32e+01 2.22e+02 1.08e+01 
ELIAS_30A        246.7928 -24.3202 Oph    6.700 2,5   1.30e+03 6.97e+01 1.17e+03 6.42e+01 1.28e+03 6.21e+01 1.66e+03 8.08e+01 
GY_224           246.7966 -24.6796 Oph          5     2.03e+02 1.05e+01 3.05e+02 2.04e+01 3.58e+02 1.77e+01 3.67e+02 1.81e+01 
IRS_32           246.7987 -24.3950 Oph          5     6.77e+01 3.30e+00 5.77e+01 2.82e+00 4.41e+01 2.09e+00 2.57e+01 1.23e+00 
VSSG_24          246.8072 -24.3047 Oph          5     1.64e+02 8.15e+00 1.40e+02 8.56e+00 1.51e+02 7.63e+00 1.30e+02 7.27e+00 
IRS_32b          246.8075 -24.7254 Oph          2,5   5.62e+01 2.79e+00 6.07e+01 3.09e+00 7.08e+01 3.36e+00 1.16e+02 5.66e+00 
ROXs_20A         246.8104 -24.8593 Oph          5     2.64e+01 1.27e+00 1.73e+01 8.37e-01 1.19e+01 5.79e-01 7.24e+00 3.47e-01 
ROXs_20B         246.8130 -24.8608 Oph          5     8.25e+01 4.09e+00 7.28e+01 3.59e+00 5.86e+01 2.80e+00 5.23e+01 2.50e+00 
WL_20            246.8162 -24.6454 Oph    3.198 5     1.27e+02 6.88e+00 1.43e+02 8.68e+00 1.40e+02 9.06e+00 9.90e+01 1.11e+01 
H_47             246.8212 -24.7864 Oph          5     6.31e+01 3.14e+00 4.19e+01 2.02e+00 3.10e+01 1.48e+00 1.89e+01 8.94e-01 
WL_5             246.8257 -24.4813 Oph          5     2.09e+02 1.05e+01 2.97e+02 1.50e+01 2.98e+02 1.45e+01 1.63e+02 8.04e+00 
WL_4             246.8270 -24.4850 Oph    0.176 5     1.73e+02 1.48e+01 1.95e+02 1.04e+01 2.32e+02 1.25e+01 2.52e+02 1.25e+01 
SR_12            246.8313 -24.6946 Oph    0.300 2,5   1.40e+02 7.05e+00 9.47e+01 4.70e+00 6.83e+01 3.32e+00 3.99e+01 1.92e+00 
IRS_42           246.8394 -24.6952 Oph          2,5   1.06e+03 5.89e+01 1.63e+03 9.06e+01 2.10e+03 1.03e+02 2.98e+03 1.80e+02 
WL_6             246.8408 -24.4982 Oph          5     4.67e+02 3.04e+01 9.25e+02 5.10e+01 1.44e+03 7.36e+01 1.73e+03 1.01e+02 
VSSG_22          246.8455 -24.2993 Oph          5     1.15e+02 5.82e+00 8.40e+01 4.47e+00 6.85e+01 3.23e+00 3.97e+01 1.92e+00 
H_49             246.8457 -24.8020 Oph          5     1.01e+02 5.14e+00 8.91e+01 4.59e+00 8.48e+01 4.02e+00 1.04e+02 5.15e+00 
GY_262           246.8604 -24.6564 Oph          5     1.82e+02 9.52e+00 2.37e+02 1.25e+01 2.22e+02 1.14e+01 2.10e+02 1.08e+01 
YLW_15A          246.8621 -24.6810 Oph    7.600 2,5   6.29e+02 3.48e+01 1.24e+03 7.50e+01 1.79e+03 9.18e+01 2.19e+03 1.23e+02 
VSSG_25          246.8641 -24.5213 Oph    0.468 5     1.30e+02 6.76e+00 1.15e+02 5.67e+00 1.01e+02 4.79e+00 9.76e+01 4.63e+00 
IRS_44           246.8668 -24.6593 Oph    0.256 2,5   7.31e+02 9.71e+01 1.83e+03 1.66e+02 2.94e+03 2.42e+02 2.32e+03 2.52e+02 
VSSG_18          246.8685 -24.4558 Oph          5     1.87e+02 1.11e+01 2.72e+02 1.44e+01 3.82e+02 1.84e+01 4.81e+02 2.29e+01 
VSSG_17          246.8758 -24.4621 Oph    0.242 5     7.40e+02 3.85e+01 1.19e+03 6.14e+01 1.58e+03 7.87e+01 2.04e+03 1.32e+02 
GY_284           246.8785 -24.4156 Oph          5     5.60e+01 2.74e+00 5.79e+01 2.82e+00 6.60e+01 3.14e+00 1.21e+02 5.88e+00 
J162730-244726   246.8785 -24.7908 Oph          5     8.09e+01 4.12e+00 6.09e+01 3.16e+00 4.77e+01 2.26e+00 2.67e+01 1.31e+00 
GY_292           246.8880 -24.6876 Oph          5     5.71e+02 3.10e+01 4.94e+02 2.73e+01 4.73e+02 2.36e+01 5.58e+02 2.68e+01 
H_50             246.8969 -24.6426 Oph          5     5.48e+01 2.72e+00 3.93e+01 1.90e+00 2.79e+01 1.34e+00 1.70e+01 8.01e-01 
IRS_48           246.9050 -24.5097 Oph          2,5   1.41e+03 7.50e+01 1.60e+03 8.24e+01 4.06e+03 2.21e+02 6.00e+03 3.48e+02 
RXJ1627.6-2404W  246.9096 -24.0669 Oph          4     8.40e+01 4.96e+00 6.36e+01 3.81e+00 4.41e+01 2.28e+00 2.32e+01 1.35e+00 
IRS_49           246.9097 -24.6163 Oph          2,5   3.75e+02 1.93e+01 3.35e+02 1.81e+01 3.31e+02 1.70e+01 3.97e+02 1.91e+01 
ROXs_30B         246.9097 -23.9590 Oph          5     3.95e+02 3.06e+01 3.01e+02 2.21e+01 2.72e+02 1.89e+01 3.22e+02 1.62e+01 
ROXs_30C         246.9125 -23.9719 Oph          5     2.12e+02 1.53e+01 1.69e+02 1.23e+01 1.93e+02 1.19e+01 2.22e+02 1.17e+01 
Hx52             246.9144 -24.6541 Oph          2,4,5 2.82e+02 1.92e+01 2.84e+02 1.50e+01 3.33e+02 1.99e+01 4.27e+02 2.04e+01 
IRS_51           246.9160 -24.7209 Oph    1.645 2,5   7.52e+02 4.01e+01 9.16e+02 4.91e+01 1.00e+03 4.88e+01 1.07e+03 5.20e+01 
SR_9             246.9179 -24.3678 Oph    0.638 5     7.84e+02 3.99e+01 5.75e+02 3.08e+01 4.65e+02 2.26e+01 4.84e+02 2.33e+01 
RXJ1627.6-2404E  246.9246 -24.0742 Oph          4     4.91e+01 2.83e+00 2.67e+01 1.95e+00 2.56e+01 1.33e+00 1.36e+01 7.95e-01 
GY_371           246.9574 -24.4228 Oph    0.347 5     5.96e+01 2.93e+00 5.61e+01 2.67e+00 5.06e+01 2.47e+00 4.69e+01 2.20e+00 
VSSG_14          246.9578 -24.4280 Oph    0.101 2,5   5.00e+02 2.54e+01 3.79e+02 2.15e+01 2.74e+02 1.32e+01 1.56e+02 7.35e+00 
IRS_56           246.9614 -24.8060 Oph          2,5   2.69e+02 1.41e+01 2.11e+02 1.53e+01 1.76e+02 9.11e+00 1.12e+02 5.36e+00 
ROXs_31          246.9670 -24.6806 Oph    0.480 2,5   2.03e+02 1.06e+01 1.45e+02 7.38e+00 1.06e+02 5.18e+00 6.27e+01 2.94e+00 
SR_10            246.9816 -24.4384 Oph          2,5   1.48e+02 7.45e+00 1.46e+02 7.11e+00 1.29e+02 6.17e+00 1.48e+02 7.01e+00 
GY_410           246.9910 -24.6672 Oph    0.196 5     5.46e+01 2.77e+00 4.03e+01 1.96e+00 3.00e+01 1.43e+00 1.79e+01 8.46e-01 
H_58             246.9999 -24.8054 Oph          4,5   7.28e+01 3.83e+00 5.23e+01 2.66e+00 3.67e+01 1.74e+00 2.21e+01 1.04e+00 
J162800-245340   247.0005 -24.8952 Oph          5     5.39e+01 2.69e+00 3.91e+01 1.91e+00 2.72e+01 1.30e+00 1.65e+01 7.80e-01 
H_59             247.0384 -23.8724 Oph    0.100 5     6.68e+01 5.49e+00 5.88e+01 3.08e+00 3.35e+01 2.09e+00 2.29e+01 1.31e+00 
VSS_35           247.0426 -24.2669 Oph          5     2.36e+02 1.27e+01 1.53e+02 7.77e+00 1.12e+02 5.50e+00 6.28e+01 3.01e+00 
J162812-245043   247.0512 -24.8457 Oph    3.591 5     5.68e+01 2.76e+00 4.16e+01 1.98e+00 2.93e+01 1.40e+00 1.71e+01 8.09e-01 
J162813-243249   247.0575 -24.5471 Oph          5     5.46e+01 2.69e+00 5.69e+01 2.71e+00 5.65e+01 2.66e+00 6.08e+01 2.92e+00 
Hx60             247.0687 -24.6158 Oph          2,5   1.11e+02 5.62e+00 1.04e+02 5.24e+00 9.54e+01 4.67e+00 1.05e+02 5.00e+00 
ISO-Oph_195      247.0697 -24.0873 Oph          5     1.34e+02 7.97e+00 1.29e+02 6.55e+00 1.09e+02 5.49e+00 9.02e+01 4.41e+00 
SR_20_W          247.0972 -24.3779 Oph          5     2.91e+02 1.52e+01 3.07e+02 1.97e+01 2.55e+02 1.23e+01 1.86e+02 8.96e+00 
SR_20            247.1362 -24.3792 Oph    0.071 2,5   1.06e+03 5.88e+01 9.99e+02 5.84e+01 9.54e+02 4.76e+01 7.74e+02 3.72e+01 
V853_Oph         247.1886 -24.4720 Oph    0.430 2,5   5.73e+02 4.72e+01 5.14e+02 2.86e+01 5.45e+02 3.42e+01 6.41e+02 3.13e+01 
Hx63             247.2254 -24.7958 Oph          2,5   1.23e+02 6.17e+00 8.46e+01 4.26e+00 6.50e+01 3.12e+00 5.69e+01 2.72e+00 
VSS_42           247.3030 -24.3987 Oph          5     1.40e+03 8.63e+01 8.07e+02 4.49e+01 6.90e+02 3.39e+01 4.02e+02 1.90e+01 
IRAS_64a         247.3475 -24.2325 Oph          5     1.21e+03 6.44e+01 9.22e+02 5.23e+01 8.11e+02 3.90e+01 5.14e+02 3.16e+01 
VSS_41           247.4380 -24.3307 Oph          5     1.08e+02 5.47e+00 6.60e+01 3.24e+00 4.75e+01 2.28e+00 2.92e+01 1.38e+00 
Elias_41         247.5100 -23.8525 Oph          5     6.45e+02 3.44e+01 3.62e+02 2.18e+01 2.94e+02 1.63e+01 1.55e+02 8.10e+00 
Hx67             247.5971 -24.9045 Oph          2     1.01e+02 5.43e+00 9.62e+01 4.67e+00 8.70e+01 4.12e+00 1.19e+02 5.68e+00 
H_67             247.5975 -24.9045 Oph          5     1.01e+02 5.43e+00 9.62e+01 4.67e+00 8.70e+01 4.12e+00 1.19e+02 5.68e+00 
ROXs_39          247.6485 -24.5719 Oph          5     1.97e+02 1.04e+01 1.38e+02 6.83e+00 9.84e+01 4.76e+00 5.78e+01 2.78e+00 
Haro_1-14/c      247.7682 -24.0759 Oph          5     2.31e+02 1.52e+01 1.55e+02 7.85e+00 1.08e+02 5.15e+00 6.57e+01 3.15e+00 
Haro_1-14        247.7715 -24.0778 Oph          5     1.91e+02 1.32e+01 1.61e+02 8.16e+00 1.39e+02 6.69e+00 1.39e+02 7.76e+00 
ROXs_42B         247.8126 -24.5455 Oph    0.056 2,5   1.20e+02 6.03e+00 8.01e+01 3.94e+00 5.66e+01 2.68e+00 3.35e+01 1.58e+00 
ROXs_42C         247.8156 -24.5673 Oph    0.277 5     5.75e+02 3.16e+01 4.28e+02 2.24e+01 3.71e+02 1.81e+01 3.97e+02 1.92e+01 
ROXs_43B         247.8341 -24.5003 Oph    0.016 2     2.59e+02 1.37e+01 8.10e-01 8.49e+00 4.43e+00 4.81e+00 6.84e+01 3.98e+00 
Hx71A            247.8787 -24.4111 Oph    4.800 2,5   6.38e+02 3.33e+01 6.51e+02 5.74e+01 7.72e+02 4.64e+01 9.59e+02 5.46e+01 
Haro_1_16        247.8894 -24.4604 Oph          2,5   6.20e+02 3.48e+01 5.40e+02 2.97e+01 4.89e+02 2.37e+01 6.73e+02 3.39e+01 
IRS_63           247.8986 -24.0249 Oph          5     5.89e+02 3.28e+01 9.57e+02 5.27e+01 1.25e+03 6.27e+01 1.45e+03 8.18e+01 
L1689-IRS_5      247.9671 -24.9377 Oph    3.006 5     8.94e+02 4.37e+01 1.31e+03 8.87e+01 1.73e+03 1.01e+02 2.20e+03 1.19e+02 
Hx73             247.9768 -25.0637 Oph          2,5   5.95e+01 2.84e+00 4.64e+01 3.15e+00 5.27e+01 2.51e+00 5.15e+01 2.81e+00 
H_74             247.9780 -25.0566 Oph          5     4.84e+02 2.45e+01 2.98e+02 2.74e+01 3.78e+02 1.91e+01 4.68e+02 2.60e+01 
ROXs_45D         247.9903 -25.4927 Oph          5     3.54e+01 1.79e+00 2.24e+01 1.10e+00 1.59e+01 7.66e-01 9.84e+00 4.67e-01 
ROXs_45E         248.0025 -25.5080 Oph          5     5.04e+01 2.44e+00 3.27e+01 1.59e+00 2.19e+01 1.05e+00 1.37e+01 6.46e-01 
ROXs_45F         248.0067 -25.5070 Oph          5     5.51e+01 2.73e+00 3.52e+01 1.72e+00 2.45e+01 1.16e+00 1.51e+01 7.12e-01 
H_75             248.0230 -25.0434 Oph          5     5.03e+01 2.50e+00 2.78e+01 2.19e+00 2.97e+01 1.41e+00 2.02e+01 1.20e+00 
DoAr_51          248.0491 -24.6726 Oph    0.784 5     2.65e+02 1.41e+01 2.12e+02 1.03e+01 1.52e+02 7.67e+00 1.22e+02 5.70e+00 
L1689-IRS_7      248.0877 -24.5099 Oph          5     3.97e+02 2.29e+01 5.01e+02 3.19e+01 4.67e+02 2.30e+01 5.17e+02 2.51e+01 
Haro_1-17        248.0914 -24.7041 Oph          5     1.05e+02 5.04e+00 8.93e+01 4.26e+00 8.64e+01 4.03e+00 1.08e+02 5.07e+00 
Elias_45         248.3398 -23.8393 Oph          5     1.57e+03 7.96e+01 6.55e+02 3.41e+01 6.21e+02 2.94e+01 3.71e+02 1.74e+01 
RXJ1636.2-2420   249.0704 -24.3428 Oph          4     3.48e+01 1.71e+00 2.34e+01 1.13e+00 1.63e+01 7.82e-01 9.52e+00 4.53e-01 
H_10             284.7158 -37.3231 CrA          6     7.80e+00 3.86e-01 4.70e+00 2.27e-01 3.18e+00 1.67e-01 2.04e+00 1.08e-01 
CrAPMS_6         284.8120 -37.1921 CrA    2.360 6     2.16e+01 1.27e+00 1.46e+01 8.53e-01 9.15e+00 5.22e-01 5.90e+00 3.24e-01 
CrAPMS_8         285.1211 -36.9344 CrA    0.132 6     5.16e+01 2.68e+00 3.60e+01 1.79e+00 2.61e+01 1.25e+00 1.85e+01 8.87e-01 
CrAPMS_9         285.1637 -36.8034 CrA          6     2.72e+01 1.42e+00 1.80e+01 9.45e-01 1.24e+01 6.21e-01 7.45e+00 3.74e-01 
HR_7169          285.2638 -37.0608 CrA    0.001 6     4.73e+02 2.89e+01 3.35e+02 1.76e+01 2.43e+02 1.23e+01 1.74e+02 9.23e+00 
HR_7170          285.2679 -37.0617 CrA    0.073 6     6.84e+02 4.20e+01 4.68e+02 2.51e+01 3.59e+02 1.78e+01 1.90e+02 9.45e+00 
S_CrA            285.2858 -36.9556 CrA    1.360 6     2.58e+03 1.87e+02 3.04e+03 2.18e+02 3.51e+03 2.24e+02 2.64e+03 2.34e+02 
R_CrAe2          285.3633 -36.9858 CrA          6     3.71e+01 2.04e+00 2.62e+01 1.31e+00 1.84e+01 9.18e-01 1.10e+01 5.42e-01 
V709_CrA         285.3954 -37.0158 CrA          6     2.58e+02 1.49e+01 1.52e+02 8.31e+00 1.11e+02 5.56e+00 6.75e+01 3.36e+00 
H_2              285.4233 -36.9981 CrA          6     2.98e+02 1.71e+01 2.95e+02 1.58e+01 2.93e+02 1.78e+01 3.24e+02 1.64e+01 
R_CrAn           285.4496 -36.9917 CrA          6     7.76e+00 3.86e-01 5.29e+00 2.71e-01 4.66e+00 2.40e-01 2.65e+00 1.44e-01 
H_13             285.5004 -37.0394 CrA          6     1.37e+01 7.05e-01 9.21e+00 4.63e-01 6.38e+00 3.44e-01 3.87e+00 2.16e-01 
V702_CrA         285.5083 -37.1289 CrA          6     1.29e+02 6.77e+00 7.66e+01 4.30e+00 5.62e+01 2.71e+00 3.16e+01 1.60e+00 
CrAPMS_3         285.5921 -36.9281 CrA    4.400 6     6.54e+01 3.40e+00 4.32e+01 2.18e+00 3.05e+01 1.52e+00 1.90e+01 9.16e-01 
H_14             285.6129 -36.9703 CrA    0.229 6     3.00e+02 1.66e+01 2.42e+02 1.38e+01 2.56e+02 1.31e+01 2.48e+02 1.28e+01 
VV_CrA           285.7779 -37.2139 CrA    2.080 6     1.57e+03 2.03e+02 2.90e+03 4.79e+02 1.22e+04 9.15e+02 6.77e+03 6.78e+02 

